3D characterization of kinematic fields and poroelastic swelling near the tip of a propagating crack in a hydrogel

In fracture mechanics, polyacrylamide hydrogels have been widely used as a model material for experiments, benefited from its optical transparency, fracture brittleness, and low Rayleigh wave velocity. To describe the brittle fracture in the hydrogels, linear elastic fracture mechanics comes as the first choice. However, in soft materials such as hydrogels, the crack opening can be extremely large, leading to substantial geometric nonlinearity and material nonlinearity at the crack tip. Furthermore, poroelasticity may also modify the local mechanical state within the polymer network. Direct characterization of the kinematic fields and poroelastic effect at the crack tip is lacking. Here, based on a hybrid method of digital image correlation and particle tracking technique, we retrieved high-resolution 3D particle trajectories near the tip of a slowly propagating crack and measured the near-tip 3D kinematic fields, including the displacement fields, rotation fields, stretch fields, strain fields, and swelling fields. Results confirmed the complex multi-axial stretching near the crack tip and the substantial geometric nonlinearity, particularly on the two wakes of the crack where rotation exceeds $30^{\circ}$. Comparison between the measured and predicted displacement and strain fields, derived from linear elastic fracture mechanics, highlights a disagreement in the direct vicinity of the crack tip, particularly for displacement component $u_x$ and through-thickness strain component $\varepsilon_{zz}$. Significant swelling, due to the poroelastic solvent migration, is also observed, with a strong correlation to the local stretch. Our experimental method, without any assumption of the material properties, can be readily extended to study 3D crack tips in a huge varieties of materials, and our results can shed light on the fundamental fracture mechanics.

==> backup_bib.txt <==


@book{Anderson,
  title={Fracture mechanics: fundamentals and applications},
  author={Anderson, Ted L},
  year={2017},
  publisher={CRC press}
}

@article{Inglis,
  title={Stresses in a plate due to the presence of cracks and sharp corners},
  author={Inglis, Charles Edward},
  journal={Trans Inst Naval Archit},
  volume={55},
  pages={219--241},
  year={1913}
}

% Linear Elastic Fracture Mechaincs
@article{Westergaard1939,
  title={Bearing pressures and cracks: Bearing pressures through a slightly waved surface or through a nearly flat part of a cylinder, and related problems of cracks},
  author={Westergaard, Harold M},
  year={1939},
  publisher={American Society of Mechanical Engineers}
}

@article{Irwin1957,
  title={Analysis of stresses and strains near the end of a crack traversing a plate},
  author={Irwin, George R},
  year={1957},
  publisher={American Society of Mechanical Engineers}
}

@article{Williams1957,
  title={On the stress distribution at the base of a stationary crack},
  author={Williams, Max L},
  year={1957},
  publisher={American Society of Mechanical Engineers}
}

% Elastic-Plastic Fracture Mechanics
@article{Hutchinson1968,
  title={Singular behaviour at the end of a tensile crack in a hardening material},
  author={Hutchinson, JW0166},
  journal={Journal of the Mechanics and Physics of Solids},
  volume={16},
  number={1},
  pages={13--31},
  year={1968},
  publisher={Elsevier}
}

@article{Rice1968J,
  title={A path independent integral and the approximate analysis of strain concentration by notches and cracks},
  author={Rice, James R},
  year={1968}
}

@article{Rice1968HRR,
  title={Plane strain deformation near a crack tip in a power-law hardening material},
  author={Rice, James R and Rosengren, GF0166},
  journal={Journal of the Mechanics and Physics of Solids},
  volume={16},
  number={1},
  pages={1--12},
  year={1968},
  publisher={Elsevier}
}




@article{Long2015,
  title={Crack tip fields in soft elastic solids subjected to large quasi-static deformation—a review},
  author={Long, Rong and Hui, Chung-Yuen},
  journal={Extreme Mechanics Letters},
  volume={4},
  pages={131--155},
  year={2015},
  publisher={Elsevier}
}


@article{BluntCrack,
  title={Crack-tip blunting and its implications on fracture of soft materials},
  author={Spagnoli, Andrea and Brighenti, Roberto and Montanari, Matteo and Terzano, Michele},
  journal={Fatigue \& Fracture of Engineering Materials \& Structures},
  year={2023},
  publisher={John Wiley \& Sons, Ltd}
}


@article{Long2019Nonlinear,
  title={Mapping the nonlinear crack tip deformation field in soft elastomer with a particle tracking method},
  author={Qi, Yuan and Zou, Zhanan and Xiao, Jianliang and Long, Rong},
  journal={Journal of the Mechanics and Physics of Solids},
  volume={125},
  pages={326--346},
  year={2019},
  publisher={Elsevier}
}







% ============================

@article{Livne2010Science,
  title={The near-tip fields of fast cracks},
  author={Livne, Ariel and Bouchbinder, Eran and Svetlizky, Ilya and Fineberg, Jay},
  journal={Science},
  volume={327},
  number={5971},
  pages={1359--1363},
  year={2010},
  publisher={American Association for the Advancement of Science}
}


@article{Tyler_F_Estimator,
  title={Particle tracking based estimation of the deformation gradient tensor},
  author={Benkley, Tyler and Li, Chenzhuo and Kolinski, John},
  year={2022},
  journal={Submitted},
}

@article{PNAS_CohesiveZone,
  title={Measurement of crack tip kinematics in a brittle hydrogel reveals the cohesive zone structure},
  author={Li, Chenzhuo and Wei, Xinyue and Kolinski, John},
  year={2022},
  journal={Submitted},
}

@article{Suo2023inelastic,
  title={Inelastic zone around crack tip in polyacrylamide hydrogel identified using digital image correlation},
  author={Pan, Yudong and Zhou, Yifan and Suo, Zhigang and Lu, Tongqing},
  journal={Engineering Fracture Mechanics},
  pages={109435},
  year={2023},
  publisher={Elsevier}
}

==> bst_cls/history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement

18.6.21  svjour3.cls    -    Mathmatical Subject Classification (2020) year changed

18.6.21  template.tex   -    subclass as mandatory (% removed \subclass{...} command)

==> bst_cls/readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


